Delayed supermartingale convergence lemmas for stochastic approximation with Nesterov momentum

This paper focus on the convergence of stochastic approximation with Nesterov momentum. Nesterov acceleration has proven effective in machine learning for its ability to reduce computational complexity. The issue of delayed information in the acceleration term remains a challenge to achieving the almost sure convergence. Based on the delayed supermatingale convergence lemmas, we give a series of framework for almost sure convergence. Our framework applies to several widely-used random iterative methods, such as stochastic subgradient methods, the proximal Robbins-Monro method for general stochastic optimization, and the proximal stochastic subgradient method for composite optimization. Through the applications of our framework, these methods with Nesterov acceleration achieve almost sure convergence. And three groups of numerical experiments is to check out theoretical results.

==> version.txt <==
latexpand version v1.7.2 (4a76237c217a532a77044c0346b1e06648814531).
Committed on Mon Feb 27 09:52:54 2023 +0100.

